Convective boundary mixing in main-sequence stars: theory and empirical constraints

The convective envelopes of solar-type stars and the convective cores of intermediate- and high-mass stars share boundaries with stable radiative zones. Through a host of processes we collectively refer to as "convective boundary mixing" (CBM), convection can drive efficient mixing in these nominally stable regions. In this review, we discuss the current state of CBM research in the context of main-sequence stars through three lenses. (1) We examine the most frequently implemented 1D prescriptions of CBM -- exponential overshoot, step overshoot, and convective penetration -- and we include a discussion of implementation degeneracies and how to convert between various prescriptions. (2) Next, we examine the literature of CBM from a fluid dynamical perspective, with a focus on three distinct processes: convective overshoot, entrainment, and convective penetration. (3) Finally, we discuss observational inferences regarding how much mixing should occur in the cores of intermediate- and high-mass stars, and the implied constraints that these observations place on 1D CBM implementations. We conclude with a discussion of pathways forward for future studies to place better constraints on this difficult challenge in stellar evolution modeling.

==> CBM_literature_para_v2.tsv <==
Star name	Alternative name	M	M_err	M_Err	R	R_err	R_Err	Z	Z_err	Z_Err	Y	Y_err	Y_Err	Teff_obs	Teff_obs_err	Teff_obs_Err	Teff	Teff_err	Teff_Err	logTeff	logTeff_err	logTeff_Err	logg	logg_err	logg_Err	logg_obs	logg_obs_err	logg_obs_Err	logL	logL_err	logL_Err	L	L_err	L_Err	Xini	Xini_err	Xini_Err	Xc	Xc_err	Xc_Err	Xc_div_Xini	Xc_div_Xini_err	Xc_div_Xini_Err	f_MS	Age (Myr)	Age_err (Myr)	Age_Err (Myr)	Age (Gyr)	Age_err (Gyr)	Age_Err (Gyr)	mcc_div_M	mcc_div_M_err	 mcc_div_M_Err	rcc	rcc_err	rcc_Err	rov-rcc	omega_crit_rate	omega_crit_rate_err	omega_crit_rate_Err	fov	fov_err	fov_Err	f_ov1	f_ov2	alpha_ov	alpha_ov_err	alpha_ov_Err	alpha_pen	alpha_pen_err	alpha_pen_Err	alpha_ov1	alpha_ov2	logD	logD_err	logD_Err	frot	frot_err	frot_Err	frot_obs	frot_obs_err	frot_obs_Err	vsini	vsini_err	vsini_Err	method	diffusion	reference
KIC 2710594		1.495	0.093	0.128	1.671			0.017						3.845	0.006	0.006				3.853			4.17			3.78	0.33	0.33	0.811						0.718			0.482	0.241	0.108								1.304			0.109	0.01	0.01	0.141			0.023	0.37			0.0265	0.0164	0.0035																	1.02	0.02	0.02	79.2	4.1E+00	4.10E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 3448365		1.485	0.075	0.01	1.612			0.015						3.847	0.004	0.004				3.85			4.19			4.04	0.22	0.22	0.77						0.723			0.459	0.107	0.171								1.157			0.082	0.01	0.01	0.124			0.005	0.39			0.0271	0.0171	0.0029																	1.08	0.07	0.05	91.0	3.0E+00	3.00E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 4846809		1.487	0.022	0.049	1.732			0.02						3.862	0.008	0.008				3.858			4.15			4.07	0.32	0.32	0.863						0.711			0.409	0.07	0.062								1.148			0.099	0.01	0.01	0.137			0.006	0.5			0.0206	0.0106	0.0037																	1.28	0.02	0.01	51.3	3.5E+00	3.50E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 5114382		1.613	0.135	0.022	2.189			0.021						3.855	0.007	0.007				3.847			3.97			4.23	0.37	0.37	1.023						0.709			0.39	0.138	0.131								1.402			0.1	0.01	0.01	0.143			0.012	0.62			0.0222	0.0122	0.0078																	1.15	0.02	0.02	70.1	4.5E+00	4.50E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 5522154		1.723	0.219	0.276	1.42			0.016						3.866	0.014	0.014				3.865			4.31			4.18	0.26	0.26	0.716						0.72			0.554	0.433	0.146								0.166			0.112	0.02	0.03	0.15			0.044	0.63			0.0253	0.0153	0.0047																	2.154	0.004	0.004	42.7	6.0E+00	6.00E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 5708550		1.99	0.613	0.1	1.342			0.019						3.844	0.006	0.006				3.837			4.32			3.97	0.32	0.32	0.558						0.714			0.137	0.045	0.562								0.151			0.099	0.06	0.01	0.138			0.04	0.23			0.0165	0.0065	0.0135																	0.82	0.02	0.01	68.3	3.7E+00	3.70E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 5788623		1.474	0.052	0.001	1.557			0.016						3.858	0.007	0.007				3.852			4.22			4.23	0.32	0.32	0.747						0.72			0.505	0.057	0.054								0.981			0.08	0.01	0.01	0.124			0.005	0.14			0.0102	0.0002	0.0056																	0.4	0.05	0.04	24.2	1.8E+00	1.80E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 6468146		1.594	0.041	0.01	1.766			0.012						3.86	0.004	0.004				3.866			4.15			3.71	0.22	0.22	0.913						0.729			0.444	0.099	0.014								1.228			0.106	0.01	0.01	0.143			0.018	0.38			0.0205	0.0104	0.0095																	0.97	0.01	0.01	69.5	1.9E+00	1.90E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 6468987		1.568	0.159	0.133	1.669			0.023						3.855	0.013	0.013				3.878			4.19			4.01	0.72	0.72	0.911						0.705			0.522	0.339	0.122								0.945			0.128	0.02	0.02	0.159			0.033	0.57			0.0274	0.0174	0.0026																	1.598	0.008	0.009	132.0	1.3E+01	1.28E+01		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 6678174		1.768	0.22	0.232	3.932			0.014						3.852	0.006	0.006				3.839			3.55			3.77	0.33	0.33	1.498						0.725			0.65	0.506	0.05								1.297			0.1	0.02	0.02	0.164			0.049	0.65			0.0157	0.0057	0.0143																	0.55	0.06	0.05	45.5	2.3E+00	2.30E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 6935014		1.452	0.031	0.027	1.484			0.018						3.851	0.004	0.004				3.854			4.26			4.01	0.22	0.22	0.711						0.716			0.613	0.095	0.004								0.783			0.113	0.01	0.01	0.145			0.043	0.25			0.0293	0.012	0.0007																	0.79	0.02	0.02	68.0	3.0E+00	3.00E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 6953103		1.877	0.194	0.121	2.519			0.023						3.863	0.01	0.01				3.898			3.91			4.27	0.5	0.5	1.347						0.705			0.339	0.133	0.36								1.101			0.133	0.03	0.02	0.185			0.056	0.46			0.028	0.018	0.002																	0.74	0.04	0.03	52.3	5.2E+00	5.20E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 7023122		1.515	0.045	0.004	1.429			0.015						3.865	0.005	0.005				3.868			4.31			4.18	0.3	0.3	0.734						0.723			0.697	0.121	0.002								0.191			0.108	0.01	0.01	0.148			0.039	0.29			0.0101	0.0001	0.0199																	0.977	0.005	0.005	55.0	2.2E+00	2.20E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 7365537		1.7	0.256	0.3	1.393			0.017						3.867	0.004	0.004				3.85			4.31			4.48	0.23	0.23	0.642						0.718			0.578	0.483	0.122								0.165			0.106	0.03	0.03	0.144			0.042	0.66			0.0188	0.0088	0.0112																	2.253	0.003	0.003	154.3	4.9E+00	4.90E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 7380501		1.717	0.348	0.001	2.46			0.018						3.841	0.007	0.007				3.84			3.89			3.8	0.35	0.35	1.097						0.716			0.138	0.005	0.346								1.352			0.084	0.03	0.01	0.132			0.006	0.4			0.0107	0.0007	0.0135																	0.64	0.01	0.01	51.1	3.0E+00	3.00E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 7434470		1.483	0.163	0.014	1.736			0.023						3.845	0.009	0.009				3.854			4.13			4.22	0.5	0.5	0.849						0.705			0.449	0.103	0.228								1.322			0.116	0.02	0.01	0.146			0.024	0.7			0.0263	0.0163	0.0037																	1.769	0.005	0.005	138.9	1.2E+01	1.15E+01		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 7583663		1.467	0.159	0.267	1.68			0.023						3.847	0.014	0.014				3.849			4.15			4.06	0.66	0.66	0.802						0.705			0.45	0.32	0.143								1.295			0.107	0.02	0.03	0.14			0.017	0.45			0.0204	0.0104	0.0096																	1.17	0.03	0.02	105.0	1.1E+01	1.10E+01		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 7939065		1.479	0.062	0.02	1.616			0.023						3.861	0.009	0.009				3.856			4.19			4.09	0.48	0.48	0.793						0.705			0.465	0.037	0.09								1.025			0.096	0.01	0	0.134			0.005	0.4			0.0193	0.0069	0.0093																	1.111	0.006	0.006	96.5	7.0E+00	7.00E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 8364249		1.519	0.048	0.235	1.719			0.02						3.848	0.007	0.007				3.858			4.15			4	0.46	0.46	0.857						0.711			0.452	0.271	0.014								1.259			0.115	0.01	0.03	0.147			0.024	0.59			0.0275	0.0174	0.0025																	1.519	0.008	0.007	140.7	8.5E+00	8.50E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 8375138		1.469	0.07	0.048	1.622			0.016						3.849	0.005	0.005				3.849			4.18			4.05	0.34	0.34	0.768						0.72			0.499	0.173	0.124								1.3			0.104	0.01	0.01	0.137			0.022	0.6			0.0116	0.0016	0.0184																	1.64	0.01	0.01	138.6	6.0E+00	6.00E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 8645874		1.518	0.008	0.022	1.489			0.012						3.86	0.005	0.005				3.869			4.28			3.82	0.27	0.27	0.777						0.729			0.639	0.045	0.012								0.517			0.095	0.01	0.01	0.139			0.024	0.12			0.0297	0.0057	0.0002																	0.375	0.002	0.002	21.4	9.0E-01	9.00E-01		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 8836473		1.482	0.009	0.107	2.085			0.023						3.861	0.011	0.011				3.844			4			3.93	0.6	0.6	0.966						0.705			0.315	0.072	0.089								1.392			0.095	0.01	0.01	0.136			0.006	0.58			0.0111	0.0011	0.0142																	1.13	0.01	0.01	122.5	1.1E+01	1.10E+01		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 9480469		1.487	0.106	0.049	1.493			0.023						3.86	0.014	0.014				3.866			4.26			4.16	0.7	0.7	0.767						0.705			0.383	0.072	0.196								0.567			0.092	0.01	0.01	0.135			0.005	0.49			0.0231	0.0131	0.0069																	1.54	0.03	0.03	112.3	1.2E+01	1.20E+01		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 9595743		1.424	0.04	0.032	1.41			0.018						3.859	0.008	0.008				3.855			4.3			4.08	0.4	0.4	0.673						0.716			0.63	0.093	0.042								0.228			0.065	0.01	0.01	0.12			0.005	0.26			0.0107	0.0007	0.0193																	0.89	0.01	0.01	50.3	3.2E+00	3.20E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 9751996		1.74	0.169	0.009	2.58			0.023						3.854	0.006	0.006				3.848			3.85			3.85	0.24	0.24	1.17						0.705			0.241	0.04	0.147								1.322			0.1	0.01	0.01	0.15			0.019	0.05			0.0124	0.0024	0.0121																	0.0696	0.0008	0.0008	12.6	9.0E-01	9.00E-01		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 10467146		1.768	0.274	0.021	2.574			0.016						3.855	0.011	0.011				3.846			3.86			3.75	0.6	0.6	1.157						0.72			0.161	0.023	0.256								1.338			0.089	0.02	0.01	0.14			0.012	0.41			0.0115	0.0015	0.0157																	0.62	0.04	0.03	57.3	5.5E+00	5.50E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 11080103		1.528	0.088	0.019	1.58			0.017						3.866	0.012	0.012				3.867			4.22			4.23	0.65	0.65	0.817						0.718			0.545	0.111	0.082								0.869			0.105	0.01	0.01	0.142			0.017	0.21			0.0175	0.0075	0.0125																	0.62	0.06	0.05	41.5	4.5E+00	4.50E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 11099031		1.572	0.215	0.034	2.313			0.018						3.835	0.004	0.004				3.83			3.9			4.05	0.2	0.2	1.002						0.716			0.29	0.071	0.284								1.97			0.11	0.02	0.01	0.146			0.038	0.61			0.0299	0.014	0.0001																	1.025	0.009	0.009	101.2	3.3E+00	3.30E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 11294808		1.45	0.041	0.205	2.265			0.02						3.844	0.006	0.006				3.842			3.95			3.8	0.35	0.35	1.033						0.711			0.291	0.101	0.194								1.384			0.09	0	0.02	0.135			0.006	0.43			0.0101	0.0001	0.0198																	0.77	0.02	0.02	85.4	4.4E+00	4.40E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 11456474		1.487	0.131	0.143	2.35			0.018						3.848	0.01	0.01				3.83			3.91			4	0.5	0.5	1.016						0.716			0.387	0.209	0.124								1.608			0.088	0.01	0.01	0.132			0.011	0.63			0.0127	0.0027	0.0134																	1.05	0.02	0.02	83.4	6.5E+00	6.50E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 11721304		1.431	0.031	0.038	1.44			0.021						3.855	0.005	0.005				3.852			4.28			4.13	0.28	0.28	0.679						0.709			0.633	0.161	0.015								0.544			0.102	0.01	0.01	0.139			0.029	0.14			0.0104	0.0004	0.0196																	0.46	0.03	0.03	28.3	1.5E+00	1.50E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 11754232		1.532	0.038	0.022	1.472			0.018						3.867	0.007	0.007				3.88			4.29			4.03	0.33	0.33	0.809						0.716			0.641	0.134	0.012								0.353			0.097	0.01	0.01	0.142			0.012	0.05			0.0102	0.0001	0.0196																	0.36	0.007	0.007	11.2	1.2E+00	1.20E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 11826272		1.524	0.07	0.044	1.885			0.021						3.847	0.004	0.004				3.846			4.07			3.87	0.21	0.21	0.888						0.709			0.364	0.075	0.066								1.502			0.107	0.01	0.01	0.141			0.018	0.16			0.0172	0.006	0.0119																	1.35	0.02	0.02	30.0	1.1E+00	1.10E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 11907454		1.465	0.102	0.012	1.486			0.016						3.848	0.006	0.006				3.854			4.26			4.2	0.32	0.32	0.714						0.72			0.597	0.171	0.102								0.706			0.088	0.01	0.01	0.131			0.016	0.43			0.0104	0.0004	0.0196																	1.35	0.02	0.02	109.3	4.7E+00	4.70E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 11917550		1.512	0.099	0.001	1.692			0.012						3.85	0.005	0.005				3.853			4.16			4.1	0.24	0.24	0.821						0.729			0.486	0.076	0.176								1.434			0.109	0.01	0.01	0.141			0.029	0.34			0.0192	0.0092	0.0108																	0.9	0.02	0.02	76.0	3.2E+00	3.20E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 11920505		1.445	0.013	0.026	1.448			0.016						3.857	0.004	0.004				3.856			4.28			4.13	0.19	0.19	0.7						0.72			0.602	0.082	0.035								0.445			0.076	0.01	0.01	0.126			0.011	0.23			0.0101	0.0001	0.0126																	0.75	0.02	0.02	61.0	2.2E+00	2.20E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 12066947		1.49	0.013	0.023	1.638			0.019						3.865	0.004	0.004				3.859			4.19			4.35	0.3	0.3	0.818						0.714			0.475	0.011	0.062								1.032			0.094	0.01	0.01	0.134			0.006	0.78			0.0186	0.0079	0.0044																	2.16	0.008	0.008	133.3	5.6E+00	5.60E+00		N	2021A&A...650A..58M, 2015ApJS..218...27V, 2016A&A...593A.120V
KIC 8394589		1.18	0.08	0.08										6114	60	60																																																																								2016A&A...589A..93D
KIC 9098294		1	0.05	0.05										5840	60	60																																																																								2016A&A...589A..93D
KIC 9410862		1.17	0.08	0.08										6230	53	53																																																																								2016A&A...589A..93D
KIC 6225718		1.26	0.03	0.03										6230	60	60																													1603	225	225				0.06	0.03	0.03													0.14	0.01	0.01																			N	2016A&A...589A..93D
KIC 6225718		1.27	0.04	0.04										6230	60	60																													1311	209	209				0.05	0.03	0.03													0.14	0.01	0.01																			Y	2016A&A...589A..93D
KIC 10454113		1.27	0.02	0.02										6120	60	60																													1761	145	145				0.06	0.02	0.02													0.17	0.01	0.01																			N	2016A&A...589A..93D
KIC 10454113		1.29	0.03	0.03										6120	60	60																													1413	423	423				0.06	0.03	0.03													0.15	0.01	0.01																			Y	2016A&A...589A..93D
KIC 6106415		1.15	0.06	0.06										5990	60	60																																																																								2016A&A...589A..93D
KIC 10963065		1.15	0.05	0.05										6060	60	60																																																																								2016A&A...589A..93D
KIC 6116048		1.07	0.05	0.05										5935	60	60																																																																								2016A&A...589A..93D
KIC 5184732		1.2	0.01	0.01										5840	60	60																													3957	416	416				0.05	0.01	0.01													0.07	0.01	0.01																			N	2016A&A...589A..93D
KIC 5184732		1.17	0.02	0.02										5840	60	60																													3770	351	351				0.05	0.03	0.03													0.05	0.01	0.01																			Y	2016A&A...589A..93D
KIC 3656476		1.06	0.03	0.03										5710	60	60																																																																								2016A&A...589A..93D
KIC 7296438		1.18	0.05	0.05										5749	56	56																																																																								2016A&A...589A..93D
KIC 4914923		1.14	0.05	0.05										5905	60	60																																																																								2016A&A...589A..93D
KIC 12009504		1.2	0.01	0.01										6065	60	60																													4275	939	939				0.06	0.02	0.02													0.11	0.02	0.02																			N	2016A&A...589A..93D
KIC 12009504		1.24	0.01	0.01										6065	60	60																													3977	365	365				0.03	0.06	0.06													0.05	0.03	0.03																			Y	2016A&A...589A..93D
KIC 8938364		0.94	0.03	0.03										5630	60	60																																																																								2016A&A...589A..93D
KIC 7680114		1.11	0.04	0.04										5855	60	60																																																																								2016A&A...589A..93D
KIC 10516096		1.11	0.04	0.04										5940	60	60																																																																								2016A&A...589A..93D
KIC 7206837		1.44	0.04	0.04										6304	60	60																													2250	147	147				0.12	0.02	0.02													0.18	0.02	0.02																			N	2016A&A...589A..93D
KIC 7206837		1.4	0.08	0.08										6304	60	60																													2179	276	276				0.1	0.02	0.02													0.13	0.01	0.01																			Y	2016A&A...589A..93D
KIC 8176564		1.21	0.05	0.05										6109	51	51																																																																								2016A&A...589A..93D
KIC 8694723		1.17	0.05	0.05										6120	60	60																																																																								2016A&A...589A..93D
KIC 12258514		1.24	0.02	0.02										5990	60	60																													4472	138	138				0.07	0.01	0.01																																		N	2016A&A...589A..93D
KIC 12258514		1.12	0.02	0.02										5990	60	60																													3640	132	132				0.07	0.01	0.01																																		Y	2016A&A...589A..93D
KIC 6933899		1.14	0.04	0.04										5860	60	60																																																																								2016A&A...589A..93D
KIC 11244118		1.15	0.04	0.04										5745	60	60																																																																								2016A&A...589A..93D
KIC 7510397		1.36	0.04	0.04										6110	60	60																													3385	129	129				0.08	0.02	0.02													0.15	0.01	0.01																			N	2016A&A...589A..93D
KIC 7510397		1.35	0.01	0.01										6110	60	60																													3397	31	31				0.07	0.01	0.01													0.09	0.02	0.02																			Y	2016A&A...589A..93D
KIC 8228742		1.33	0.05	0.05										6042	60	60																													3968	88	88				0.08	0.01	0.01																																		N	2016A&A...589A..93D
KIC 8228742		1.28	0.05	0.05																																									3716	80	80				0.08	0.03	0.03																																		Y	2016A&A...589A..93D
KIC 3240411		5.341435001	0.03501032474	0.03501032474	3.314783253	0.1790117513	0.1790117513	0.006216360167	0.0001369469294	0.0001369469294				4.321805484	0.01780234769	0.01780234769				4.314417567	0.008649239669	0.006878200875	4.086502228	0.0174775153	0.04681029747				3.252062868	0.03274691203	0.03020403628				0.71						0.6832607269	0.002314645594	0.002314645594								0.291585238	0.01091656689	0.00793185861	0.1748262079	0.004971015782	0.003272413445		0.6481254899	0.004528769208	0.004528769208	0.03277685528	0.0002748149742	0.0002748149742											5.942279213	0.009822570627	0.009822570627	1.165866046	0.00814647523	0.00814647523	0.915581449	1.17E-05	1.17E-05	21.6	5.0E+00	5.00E+00		N	2022ApJ...930...94P
KIC 3459297		3.62633524	0.6628458293	0.6628458293	4.003556315	0.2907335294	0.2907335294	0.008454162652	0.003316818418	0.003316818418				4.128076013	0.04342944819	0.04342944819				4.122053343	0.02643029947	0.02643029947	3.793636727	0.1188296769	0.1188296769				2.644242459	0.1490991203	0.1490991203				0.71						0.1798092127	0.1394262995	0.1394262995								0.1096175153	0.05311556167	0.05311556167	0.06380183179	0.01868396592	0.01868396592		0.5628529979	0.05994310883	0.05994310883									0.1485368729	0.1335443162	0.1335443162			2.71049064	1.507070635	1.507070635	0.6231571198	0.02540459163	0.02540459163	0.9900399613	7.06E-06	7.06E-06	106.0	1.4E+01	1.40E+01		N	2022ApJ...930...94P
KIC 3865742		5.81129912	0.1492566395	0.1492566395	5.778512047	0.8272697166	0.8272697166	0.01158698008	8.12E-05	8.12E-05				4.278913575	0.04342944819	0.04342944819				4.241462649	0.0005702865229	0.0005702865229	3.688515372	0.1304655298	0.1304655298				3.433971327	0.1274911851	0.1274911851				0.71						0.2812516403	0.06193874359	0.06193874359								0.1743563851	0.01186070128	0.01186070128	0.08644765893	0.009476232884	0.009476232884		0.7693663913	0.1475976667	0.1475976667									0.2695801344	0.1202113123	0.1202113123			4.027029276	1.165738523	1.165738523	0.6254366651	0.02177190413	0.02177190413	1.213225928	2.79E-05	2.79E-05	128.8	2.6E+01	2.60E+01		N	2022ApJ...930...94P
KIC 4930889		4.06079071	0.313867466	0.313867466	3.642095593	0.1479988717	0.1479988717	0.009236795639	1.56E-05	1.56E-05				4.178976947	0.04342944819	0.04342944819				4.16962876	0.01308524576	0.01308524576	3.912583173	0.003590452051	0.003590452051				2.753982324	0.08765609486	0.08765609486				0.71						0.362063961	0.007323074341	0.007323074341								0.1448336991	0.004431501228	0.004431501228	0.09537062847	0.001559885711	0.001559885711		0.5435129199	0.006003884182	0.006003884182	0.01158742628	0.001243137455	0.001243137455											3.264016026	0.5275601511	0.5275601511	0.739980011	0.008299865723	0.008299865723	1.240146177	6.29E-06	6.29E-06	116.0	6.0E+00	6.00E+00		N	2022ApJ...930...94P
KIC 4936089		3.758738258	0.2415334997	0.2415334997	3.920418755	0.5120158428	0.5120158428	0.01512458093	0.001690312109	0.001690312109				4.088136089	0.02127156646	0.02127156646				4.0893874	0.01272269763	0.01272269763	3.829026438	0.08995105842	0.08995105842				2.48999975	0.1456548763	0.1456548763				0.71						0.3655223147	0.1341298625	0.1341298625								0.1225757502	0.01386104077	0.01386104077	0.0800379131	0.01298171199	0.01298171199		0.1246258111	0.03769144029	0.03769144029									0.3019082489	0.1147698204	0.1147698204			1.252472141	0.2707802952	0.2707802952	0.1441126793	0.02545666567	0.02545666567	0.8983420172	5.37E-06	5.37E-06	48.0	7.0E+00	7.00E+00		N	2022ApJ...930...94P
KIC 4939281		5.38328299	0.01407032204	0.01407032204	5.383210409	0.3780752737	0.3780752737	0.01691542273	6.76E-06	6.76E-06				4.243038049	0.02481682754	0.02481682754				4.223257279	0.01661284568	0.008577318387	3.70206684	0.02898892896	0.04855178325				3.308594155	0.0388152056	0.02542434563				0.71						0.4801486206	0.0009438965537	0.0009438965537								0.2426749204	0.01268908224	0.008219931651	0.1053476232	0.00305958825	0.001849034231		0.8842809889	0.00127379189	0.00127379189									0.0924203186	0.001639411059	0.001639411059			5.894475708	0.005226285761	0.005226285761	0.7716051956	0.001111484305	0.001111484305	2.234207449	3.70E-05	3.70E-05	115.0	2.0E+01	2.00E+01		N	2022ApJ...930...94P
KIC 5309849		5.67284552	0.06823194088	0.06823194088	5.553078061	0.7512916741	0.7512916741	0.009128269896	5.17E-05	5.17E-05				4.214022149	0.04342944819	0.04342944819				4.208844028	0.02351173214	0.02287568903	3.697856969	0.04852420036	0.05462678448				3.277925996	0.05093324161	0.07192982294				0.71						0.154206543	0.000406369296	0.000406369296								0.1313995835	0.00725512891	0.005364100523	0.07303393016	0.002795754353	0.00217981308		0.5398861141	0.0061124727	0.0061124727									0.2121767578	0.003320211931	0.003320211931			3.218995056	0.01227847052	0.01227847052	0.4615781592	0.005225887133	0.005225887133	1.64622115	8.49E-06	8.49E-06					N	2022ApJ...930...94P
KIC 5941844		3.661583625	0.08519194889	0.08519194889	2.246395494	0.07437374338	0.07437374338	0.01500853788	0.0005656228121	0.0005656228121				4.152869054	0.01246164629	0.01246164629				4.155355315	0.00572251337	0.00572251337	4.304252247	0.01575494203	0.01575494203				2.277399716	0.005877735662	0.005877735662				0.71						0.9399268341	0.004408035278	0.004408035278								0.2244768934	0.01570236174	0.01570236174	0.1636495282	0.0001893318432	0.0001893318432		0.3570389496	0.02731870406	0.02731870406									0.293998457	0.08327949333	0.08327949333			3.310339078	1.621638074	1.621638074	0.9517244727	0.03673693359	0.03673693359	1.309558009	5.28E-06	5.28E-06	34.0	4.5E+00	4.50E+00		N	2022ApJ...930...94P
KIC 6352430		3.18480074	0.2294543325	0.2294543325	2.892653149	0.4837676602	0.4837676602	0.009644290198	0.0009318712862	0.0009318712862				4.10754913	0.04342944819	0.04342944819				4.087466318	0.03115118452	0.03115118452	4.043301773	0.1500421924	0.1500421924				2.213275561	0.1025116445	0.1025116445				0.71						0.5323403604	0.2489847105	0.2489847105								0.1490634362	0.03337732849	0.03337732849	0.101939611	0.02725981583	0.02725981583		0.3956679938	0.1182981938	0.1182981938									0.2470154405	0.1098070137	0.1098070137			1.682788527	0.8051869766	0.8051869766	0.6593475996	0.06196281881	0.06196281881	1.361716309	5.64E-06	5.64E-06	69.8	2.0E+00	2.00E+00		N	2022ApJ...930...94P
KIC 6462033		7.273640924	0.1725595913	0.1725595913	6.660430186	0.2398580155	0.2398580155	0.01286945454	0.0006454153944	0.0006454153944				4.225516039	0.04342944819	0.04342944819				4.252670416	0.006411575051	0.006411575051	3.66632775	0.0299711005	0.0299711005				3.610604952	0.005647197882	0.005647197882				0.71						0.1492498398	0.01864795685	0.01864795685								0.1478196519	0.003147522519	0.003147522519	0.0775391866	0.002926214116	0.002926214116		0.8628405438	0.0735092218	0.0735092218									0.1007009583	0.00262890625	0.00262890625			3.943616657	0.05871836472	0.05871836472	0.6342472763	0.01236327456	0.01236327456	1.429722784	1.19E-05	1.19E-05	74.7	1.9E+01	1.93E+01		N	2022ApJ...930...94P
KIC 6780397		4.865666652	1.082010284	1.082010284	5.562278859	0.9975599235	0.9975599235	0.03624801754	0.00445479866	0.00445479866				4.153052275	0.02411899056	0.02411899056				4.139591192	0.01014732995	0.01014732995	3.644128901	0.08309853533	0.08309853533				2.98924489	0.1276432209	0.1276432209				0.71						0.2844046211	0.2379548577	0.2379548577								0.165516177	0.05730970008	0.05730970008	0.07912789077	0.02191880126	0.02191880126		0.568049795	0.2573279815	0.2573279815									0.2140499318	0.1318758928	0.1318758928			4.172216456	1.857422518	1.857422518	0.465023854	0.2497270135	0.2497270135	1.175173187	8.21E-06	8.21E-06	120.0	0.0E+00	0.00E+00		N	2022ApJ...930...94P
KIC 7630417		7.007153673	0.08601592827	0.08601592827	6.308025214	0.08204357329	0.08204357329	0.01226244121	9.90E-06	9.90E-06				4.283301229	0.04297705811	0.04297705811				4.245997695	0.005401412076	0.005401412076	3.68373079	0.01070341166	0.01070341166				3.537186477	0.01030795075	0.01030795075				0.71						0.1533013201	0.002487711906	0.002487711906								0.1341095089	0.002693766212	0.002693766212	0.07563482885	0.002326097426	0.002326097426		0.5748610086	0.01537098706	0.01537098706	0.0106324439	0.0007091849327	0.0007091849327											2.273613291	0.4692223868	0.4692223868	0.4510456751	0.0004945833855	0.0004945833855	0.8128063038	1.11E-05	1.11E-05	135.0	1.6E+01	1.60E+01		N	2022ApJ...930...94P
KIC 7760680		3.433255055	0.06384416676	0.06384416676	2.885831954	0.05184659068	0.05184659068	0.02299103549	0.0003069436644	0.0003069436644				4.066325925	0.04342944819	0.04342944819				4.073648101	0.01507736588	0.01507736588	4.012769109	0.01886433086	0.01886433086				2.168476605	0.04470279504	0.04470279504				0.71						0.6062583923	0.07942676544	0.07942676544								0.1952469332	0.01134835495	0.01134835495	0.1208120894	0.00748680609	0.00748680609		0.2559740434	0.0214860493	0.0214860493									0.1925504522	0.1296281118	0.1296281118			1.302976942	0.0251092701	0.0251092701	0.4534356519	0.02169646729	0.02169646729	0.8628723827	5.13E-06	5.13E-06	62.0	5.0E+00	5.00E+00		N	2022ApJ...930...94P
KIC 8057661		9.144451759	0.5857023525	0.5857023525	6.566083132	0.3001641969	0.3001641969	0.01090827514	0.0003850659066	0.0003850659066				4.302395873	0.04342944819	0.04342944819				4.328573502	0.01668994257	0.01668994257	3.769208308	0.004568977083	0.004568977083				3.901455069	0.09738986913	0.09738986913				0.71						0.171080307	0.01686875266	0.01686875266								0.1625879995	0.01454670241	0.01454670241	0.09330807664	0.00356669956	0.00356669956		0.5076733127	0.1769931831	0.1769931831									0.08049606972	0.03230949754	0.03230949754			2.852313081	0.8671111897	0.8671111897	0.4256328135	0.1418000972	0.1418000972	1.366382585	9.65E-06	9.65E-06	34.8	8.1E+00	8.10E+00		N	2022ApJ...930...94P
KIC 8255796		5.728513432	0.006236256513	0.006236256513	5.932052537	0.4707732334	0.4707732334	0.01401967691	2.60E-05	2.60E-05				4.220683278	0.04342944819	0.04342944819				4.187059715	0.01886986098	0.009964468446	3.64354973	0.03175575672	0.05325726147				3.248131166	0.03884454103	0.02704171664				0.71						0.02013690948	0.0004441989552	0.0004441989552								0.08482504063	0.005677513872	0.008145771897	0.05110269698	0.001852780146	0.001701037721		0.1871798067	0.007690356702	0.007690356702									0.1579470177	0.003575769078	0.003575769078			1.821893356	0.008449168119	0.008449168119	0.1456517683	0.005984160752	0.005984160752	0.3694747228	1.33E-05	1.33E-05					N	2022ApJ...930...94P
KIC 8381949		7.692461862	1.064736952	1.064736952	5.577631656	0.907523696	0.907523696	0.01330058047	0.002086696051	0.002086696051				4.305351369	0.04299945365	0.04299945365				4.318657841	0.005057894057	0.005057894057	3.838552154	0.0876289721	0.0876289721				3.708361757	0.1717159887	0.1717159887				0.71						0.4334844335	0.093439578	0.093439578								0.2199977818	0.01722671964	0.01722671964	0.121204153	0.01577935083	0.01577935083		0.7942087965	0.0245884307	0.0245884307									0.202794342	0.05025350931	0.05025350931			3.990911273	2.016027094	2.016027094	0.8170376408	0.1822827282	0.1822827282	1.442678082	3.15E-05	3.15E-05	245.0	2.1E+01	2.10E+01		N	2022ApJ...930...94P
KIC 8459899		3.937370414	0.6090223721	0.6090223721	3.879017243	0.297579736	0.297579736	0.004120968269	0.0002562637762	0.0002562637762				4.197556213	0.04342944819	0.04342944819				4.204899452	0.03030293254	0.03030293254	3.859469892	0.1015308779	0.1015308779				2.948044421	0.0572201121	0.0572201121				0.71						0.263758812	0.07885330936	0.07885330936								0.1749420334	0.05292956633	0.05292956633	0.09184560253	0.01811317852	0.01811317852		0.1078016016	0.04460010721	0.04460010721									0.2717189554	0.1540758521	0.1540758521			3.715366133	1.654584238	1.654584238	0.1401734911	0.07497394804	0.07497394804	0.4454699997	2.14E-05	2.14E-05	53.0	4.0E+00	4.00E+00		N	2022ApJ...930...94P
KIC 8714886		6.087370201	0.2403197937	0.2403197937	4.776732122	0.03711928886	0.03711928886	0.01079207041	8.05E-05	8.05E-05				4.260071388	0.02147610075	0.02147610075				4.246509997	0.002307337982	0.002307337982	3.86411768	0.009350420943	0.009350420943				3.297757864	0.002479537865	0.002479537865				0.71						0.295605793	0.003727016449	0.003727016449								0.144893676	0.002880758936	0.002880758936	0.09518343022	0.0005665689421	0.0005665689421		0.221562261	0.02010569302	0.02010569302									0.08326243687	0.006007956505	0.006007956505			2.456514757	1.221206831	1.221206831	0.2460599666	0.02430220344	0.02430220344	0.655994775	1.71E-05	1.71E-05	52.0	9.0E+00	9.00E+00		N	2022ApJ...930...94P
KIC 8766405		4.400111748	0.4782637103	0.4782637103	5.586652052	0.27302414	0.27302414	0.005914709716	0.0009230528482	0.0009230528482				4.111598525	0.04342944819	0.04342944819				4.146724149	0.008639747168	0.008639747168	3.588920829	0.07498512293	0.07498512293				3.033647596	0.04357232042	0.04357232042				0.71						0.1258456268	0.06524834107	0.06524834107								0.1244429269	0.0207684516	0.0207684516	0.05588395036	0.005809903287	0.005809903287		0.7619395963	0.1199592714	0.1199592714									0.3130910717	0.03772281251	0.03772281251			2.190769478	1.108977591	1.108977591	0.5626609385	0.04219307963	0.04219307963	0.8658360433	8.23E-06	8.23E-06	240.0	1.2E+01	1.20E+01		N	2022ApJ...930...94P
KIC 9020774		3.46553244	0.04434247335	0.04434247335	2.602483445	0.233522271	0.233522271	0.008095529436	0.002315450094	0.002315450094				4.158362492	0.01960357036	0.01960357036				4.148642867	0.005169696578	0.005169696578	4.152070469	0.07966042173	0.07966042173				2.375162272	0.09824965856	0.09824965856				0.71						0.6019858996	0.1562758192	0.1562758192								0.1758380817	0.02603407383	0.02603407383	0.1235415731	0.01733626628	0.01733626628		0.4963134544	0.06843015603	0.06843015603	0.01897068001	0.01314109744	0.01314109744											2.188517999	0.6161611949	0.6161611949	1.029946847	0.02367891529	0.02367891529	1.900723	3.00E-06	3.00E-06	129.0	2.8E+01	2.80E+01		N	2022ApJ...930...94P
KIC 9715425		4.6640941	0.3819206209	0.3819206209	4.626372195	0.4185492963	0.4185492963	0.01397736054	0.00158121015	0.00158121015				4.197280558	0.02068068961	0.02068068961				4.202198503	0.01159681526	0.01159681526	3.768488953	0.06304026827	0.06304026827				3.089324413	0.0360027728	0.0360027728				0.71						0.3211403338	0.1361157205	0.1361157205								0.1642778631	0.02107168765	0.02107168765	0.09103055857	0.01097320416	0.01097320416		0.7977204648	0.1290641079	0.1290641079	0.02061649532	0.01370581975	0.01370581975											4.398333191	0.45952193	0.45952193	0.8257353743	0.1896662269	0.1896662269	1.60811253	3.38E-05	3.38E-05	122.0	1.2E+01	1.20E+01		N	2022ApJ...930...94P
KIC 10526294		3.636953009	0.1532081345	0.05106937816	4.367576427	1.23030423	1.006044531	0.01156249798	0.0007426978932	0.003713489466				4.06069784	0.01888236878	0.01888236878				4.076935412	0.02979496739	0.04360881271	3.735021289	0.06539792691	0.127245612				2.541705001	0.1555208886	0.04499216419				0.71						0.2329098606	0.03946301504	0.03946301504								0.1136007359	0.02195765701	0.01156133234	0.06516248655	0.005116649886	0.006118681589		0.1050382617	0.05793784031	0.005267076392	0.02282687416	0.01970243636	0.004546716083											1.176716748	0.1379454852	0.1379454852	0.103085809	0.05686089087	0.005169171897	0.734708	9.00E-06	9.00E-06	18.0	4.0E+00	4.00E+00		N	2022ApJ...930...94P
KIC 10536147		6.510123109	0.5069446262	0.5069446262	3.699396464	0.1711770928	0.1711770928	0.0131388133	0.0003262615254	0.0003262615254				4.313972619	0.04342944819	0.04342944819				4.329018207	0.009336873947	0.009336873947	4.105182199	0.07458744141	0.07458744141				3.404877629	0.01878641258	0.01878641258				0.71						0.7428458176	0.1173438524	0.1173438524								0.2735074112	0.008409105909	0.008409105909	0.1778439902	0.01581547065	0.01581547065		0.6863913886	0.06910077909	0.06910077909	0.02667731079	0.00531094236	0.00531094236											4.866519881	1.753725683	1.753725683	1.150248529	0.005864866887	0.005864866887	1.801880663	1.80E-05	1.80E-05	163.0	1.8E+01	1.80E+01		N	2022ApJ...930...94P
KIC 11360704		5.125402121	0.7480858672	0.7480858672	4.153334972	0.3304603076	0.3304603076	0.01418316219	0.001602871541	0.001602871541				4.217483944	0.02763692158	0.02763692158				4.241470409	0.002097033763	0.002097033763	3.900289009	0.08510171845	0.08510171845				3.15355615	0.06455881555	0.06455881555				0.71						0.451344649	0.1078290012	0.1078290012								0.2072424357	0.03282464858	0.03282464858	0.1190191148	0.007741382484	0.007741382484		0.9434804425	0.03776174076	0.03776174076	0.01940088673	0.01034728819	0.01034728819											4.179817407	1.479540936	1.479540936	1.189115616	0.1194144212	0.1194144212	2.463204311	1.42E-05	1.42E-05	303.0	1.2E+01	1.20E+01		N	2022ApJ...930...94P
KIC 11971405		3.590701725	0.08261329126	0.08261329126	3.137614689	0.00676870098	0.00676870098	0.008259300054	0.001399265759	0.001399265759				4.178976947	0.04342944819	0.04342944819				4.191893224	0.007630160107	0.007630160107	3.99187783	0.001539880269	0.001539880269				2.714252421	0.02864685137	0.02864685137				0.71						0.4412711763	0.02314194202	0.02314194202								0.1786410679	0.01079436735	0.01079436735	0.1142643567	0.004068890481	0.004068890481		0.9585612165	0.009477444915	0.009477444915									0.2480445447	0.01804855299	0.01804855299			4.532478533	0.2267827458	0.2267827458	1.534888223	0.0024828125	0.0024828125	1.895758719	2.02E-05	2.02E-05	242.0	1.4E+01	1.40E+01		N	2022ApJ...930...94P
KIC 12258330		3.62338341	0.08907092476	0.08907092476	2.285245098	0.01706911652	0.01706911652	0.004475469408	1.95E-05	1.95E-05				4.167317335	0.04342944819	0.04342944819				4.203305443	0.001531565315	0.001531565315	4.276310139	0.01625286199	0.01625286199				2.484545443	0.0003615863514	0.0003615863514				0.71						0.7427767467	0.06620461464	0.06620461464								0.2199958401	0.02468351087	0.02468351087	0.1529403592	0.008866543977	0.008866543977		0.7983028725	0.01945505374	0.01945505374	0.02822167645	0.007749205589	0.007749205589											2.452335946	1.045102212	1.045102212	2.065345176	0.001812597656	0.001812597656	2.486317198	4.22E-06	4.22E-06	130.0	1.2E+01	1.20E+01		N	2022ApJ...930...94P
KIC 10526294		3.25			2.215			0.014									13000						4.259												0.71			0.627													0.2067692308			0.1485327314			0.037				0.017													1.75														2015A&A...580A..27M
KIC 7760680		3.25	0.05	0.05	2.7895			0.02	0.001	0.001																									0.71			0.503	0.001	0.001											0.1912366534			0.120308299							0.024	0.001	0.001											0.75	0.25	0.25												2016ApJ...823..130M
KIC 7760680		3	0.05	0.05	2.7501			0.023	0.001	0.001																									0.71			0.496	0.001	0.001											0.1812333333			0.1130504345							0.32	0.01	0.01											0.5	0.25	0.25												2016ApJ...823..130M
KIC 7760680																																																																																								2021A&A...650A.175M
KIC 7760680																																																																																								2021A&A...656A.158B
KIC 12009504		1.12			1.3803			0.0162			0.31						6318						4.208															0.236										3.53			0.0832			0.071												0.2																						2013ApJ...769..141S
KIC 12009504		1.17			1.399			0.0135			0.261						6305						4.215															0.262										4.06			0.0794			0.0708							0.03																											2013ApJ...769..141S
KIC 12009504		1.26			1.4378			0.0202			0.266						6305						4.223															0.256										3.09			0.0589			0.0708												0.015																						2013ApJ...769..141S
KIC 12009504		1.19			1.4083			0.0147			0.263						6262						4.217															0.213										3.44			0.0477			0.0579												0																						2013ApJ...769..141S
KIC 12009504		1.2			1.4119			0.021			0.28						6094						4.218															0.236										3.34			0.0501			0.0609												0																						2013ApJ...769..141S
KIC 12009504		1.14			1.3926			0.0173			0.278						6040						4.208															0.214										4.28			0.0694			0.0663												0.1																						2013ApJ...769..141S
KIC 12009504		1.2			1.4157			0.0175			0.267						6205						4.216															0.173										3.67			0.0528			0.0599												0																						2013ApJ...769..141S
KIC 12009504		1.19			1.4119			0.0188			0.269						6150						4.214															0.243										4			0.0666			0.0667							0.02																											2013ApJ...769..141S
KIC 6106415		1.09			1.2257			0.0181			0.273						6074						4.299						0.263									0.124										4.62			0			0							0					0																						2013ApJ...769..141S
KIC 6106415		1.11			1.2284			0.0175			0.267						6122						4.305						0.279									0.249										4.36			0			0							0					0																						2013ApJ...769..141S
KIC 6106415		1.05			1.2093			0.0145			0.26						5970						4.294						0.222									0.078										5.53			0			0							0					0																						2013ApJ...769..141S
KIC 6106415		1.17			1.257			0.021			0.24						6016						4.306						0.268									0.085										4.97			0			0							0					0																						2013ApJ...769..141S
KIC 6106415		1.17			1.258			0.0197			0.226						5951						4.307						0.25									0.12										4.94			0			0							0					0																						2013ApJ...769..141S
KIC 6106415		1.12			1.237			0.0179			0.264						6100						4.301						0.279									0.085										4.88			0			0							0					0																						2013ApJ...769..141S
KIC 6106415		1.06			1.2088			0.0139			0.271						6071						4.299						0.25									0.122										4.47			0			0							0					0																						2013ApJ...769..141S
KIC 6106415		1.13			1.2382			0.0188			0.269						6134						4.305						0.289									0.195										3.8			0			0							0					0																						2013ApJ...769..141S
HD 203608		0.94	0.09	0.09							0.26			6070	100	100	6068												1.372																			6.72	0.59	0.59																0.17	0.03	0.03																				2010A&A...514A..31D
KIC 6116048		1.06	0.04	0.04							0.26						5972	81	81				4.265	0.015	0.015																							5.35	0.64	0.64																0.06	0.04	0.04																				2020ApJ...904...22V
KIC 12258514		1.1	0.03	0.03							0.276						5936	65	65				4.117	0.007	0.007																							4.79	0.26	0.26	0.05	0.01	0.01													0.08	0.03	0.03																				2020ApJ...904...22V
KIC 8228742		1.2	0.07	0.07							0.299						6096	79	79				4.028	0.012	0.012																							3.79	0.6	0.6	0.06	0.02	0.02													0.14	0.05	0.05																				2020ApJ...904...22V
KIC 7510397		1.21	0.05	0.05							0.279						6136	78	78				4.028	0.015	0.015																							3.92	0.46	0.46	0.07	0.03	0.03													0.17	0.07	0.07																				2020ApJ...904...22V
KIC 8179536		1.22	0.09	0.09							0.31						6313	79	79				4.262	0.019	0.019																							1.39	0.93	0.93	0.03	0.03	0.03													0.07	0.06	0.06																				2020ApJ...904...22V
KIC 10162436		1.27	0.06	0.06							0.271						6109	79	79				3.976	0.01	0.01																							3.74	0.45	0.45	0.09	0.02	0.02													0.25	0.07	0.07																				2020ApJ...904...22V
KIC 3456181		1.39	0.07	0.07							0.277						6353	79	79				3.947	0.016	0.016																							3.11	0.51	0.51	0.11	0.03	0.03													0.27	0.11	0.11																				2020ApJ...904...22V
KIC 6508366		1.42	0.06	0.06							0.27						6297	78	78				3.938	0.015	0.015																							3.18	0.43	0.43																0.37	0.1	0.1																				2020ApJ...904...22V
KIC 5773345		1.45	0.08	0.08							0.289						6094	86	86				3.995	0.017	0.017																							3.25	0.57	0.57	0.15	0.01	0.01													0.43	0.08	0.08																				2020ApJ...904...22V
Sun		1	0.012	0.012				0.02	0.0014	0.0014	0.27	0.0062	0.0062																									0.34	0.027	0.027								4.6	0.2	0.2																0.06	0.015	0.015																			Y	2016ApJ...830...31B
16 Cyg A		1.08	0.016	0.016				0.022	0.0014	0.0014	0.262	0.0073	0.0073																									0.06	0.024	0.024								6.9	0.4	0.4																0.07	0.028	0.028																			Y	2016ApJ...830...31B
16 Cyg B		1.03	0.015	0.015				0.021	0.0015	0.0015	0.268	0.0065	0.0065																									0.15	0.023	0.023								6.8	0.28	0.28																0.11	0.029	0.029																			Y	2016ApJ...830...31B
KIC 3425851		1.15	0.053	0.053	1.36	0.022	0.022	0.015	0.0028	0.0028	0.28	0.02	0.02										4.234	0.0098	0.0098							2.7	0.16	0.16				0.14	0.081	0.081								3.7	0.76	0.76																0.06	0.057	0.057																			Y	2016ApJ...830...31B
KIC 3544595		0.91	0.032	0.032	0.94	0.02	0.02	0.015	0.0028	0.0028	0.27	0.009	0.009										4.46	0.016	0.016							0.84	0.068	0.068				0.31	0.078	0.078								6.7	1.47	1.47																0.2	0.11	0.11																			Y	2016ApJ...830...31B
KIC 3632418		1.39	0.057	0.057	1.91	0.031	0.031	0.019	0.0032	0.0032	0.267	0.0089	0.0089										4.02	0.0076	0.0076							5.2	0.25	0.25				0.1	0.039	0.039								3	0.36	0.36																0.2	0.14	0.14																			Y	2016ApJ...830...31B
KIC 4141376		1.03	0.036	0.036	1.05	0.019	0.019	0.012	0.0025	0.0025	0.267	0.0097	0.0097										4.41	0.011	0.011							1.42	0.097	0.097				0.38	0.07	0.07								3.4	0.67	0.67																0.1	0.11	0.11																			Y	2016ApJ...830...31B
KIC 4143755		0.99	0.037	0.037	1.5	0.029	0.029	0.014	0.0026	0.0026	0.277	0.005	0.005										4.09	0.013	0.013							2.3	0.12	0.12				0.07	0.022	0.022								8	0.8	0.8																0.37	0.071	0.071																			Y	2016ApJ...830...31B
KIC 4349452		1.22	0.056	0.056	1.32	0.022	0.022	0.02	0.0043	0.0043	0.28	0.012	0.012										4.28	0.012	0.012							2.5	0.14	0.14				0.4	0.1	0.1								2.4	0.78	0.78																0.1	0.09	0.09																			Y	2016ApJ...830...31B
KIC 4914423		1.19	0.048	0.048	1.5	0.022	0.022	0.026	0.0046	0.0046	0.274	0.0097	0.0097										4.162	0.0097	0.0097							2.5	0.16	0.16				0.06	0.032	0.032								5.2	0.58	0.58																0.08	0.043	0.043																			Y	2016ApJ...830...31B
KIC 5094751		1.11	0.038	0.038	1.37	0.017	0.017	0.018	0.003	0.003	0.274	0.0082	0.0082										4.209	0.0082	0.0082							2.2	0.13	0.13				0.07	0.039	0.039								5.3	0.67	0.67																0.07	0.041	0.041																			Y	2016ApJ...830...31B
KIC 5866724		1.29	0.065	0.065	1.42	0.022	0.022	0.027	0.0058	0.0058	0.28	0.011	0.011										4.24	0.017	0.017							2.7	0.13	0.13				0.4	0.12	0.12								2.4	0.96	0.96																0.12	0.086	0.086																			Y	2016ApJ...830...31B
KIC 6196457		1.31	0.058	0.058	1.68	0.041	0.041	0.032	0.005	0.005	0.276	0.005	0.005										4.11	0.022	0.022							3.3	0.21	0.21				0.18	0.061	0.061								4	0.73	0.73																0.16	0.055	0.055																			Y	2016ApJ...830...31B
KIC 6278762		0.76	0.012	0.012	0.761	0.0061	0.0061	0.013	0.0017	0.0017	0.254	0.0058	0.0058										4.557	0.0084	0.0084							0.34	0.022	0.022				0.35	0.026	0.026								10.3	0.96	0.96																0.06	0.028	0.028																			Y	2016ApJ...830...31B
KIC 6521045		1.19	0.046	0.046	1.57	0.025	0.025	0.027	0.0044	0.0044	0.273	0.0071	0.0071										4.122	0.0055	0.0055							2.7	0.15	0.15				0.027	0.0097	0.0097								5.6	0.37	0.37																0.12	0.036	0.036																			Y	2016ApJ...830...31B
KIC 7670943		1.3	0.061	0.061	1.44	0.025	0.025	0.021	0.0045	0.0045	0.28	0.017	0.017										4.234	0.0099	0.0099							3.3	0.23	0.23				0.32	0.088	0.088								2.3	0.59	0.59																0.06	0.064	0.064																			Y	2016ApJ...830...31B
KIC 8077137		1.23	0.07	0.07	1.68	0.044	0.044	0.018	0.0028	0.0028	0.27	0.0093	0.0093										4.08	0.016	0.016							3.7	0.24	0.24				0.08	0.052	0.052								4.4	0.96	0.96																0.2	0.11	0.11																			Y	2016ApJ...830...31B
KIC 8292840		1.15	0.079	0.079	1.34	0.026	0.026	0.016	0.0049	0.0049	0.28	0.01	0.01										4.25	0.023	0.023							2.6	0.2	0.2				0.3	0.14	0.14								3.4	1.48	1.48																0.1	0.12	0.12																			Y	2016ApJ...830...31B
KIC 8349582		1.23	0.04	0.04	1.52	0.016	0.016	0.043	0.0074	0.0074	0.271	0.0069	0.0069										4.16	0.012	0.012							2.2	0.12	0.12				0.02	0.012	0.012								6.7	0.53	0.53																0.11	0.06	0.06																			Y	2016ApJ...830...31B
KIC 8478994		0.81	0.022	0.022	0.79	0.014	0.014	0.01	0.0012	0.0012	0.272	0.0082	0.0082										4.55	0.012	0.012							0.51	0.036	0.036				0.5	0.055	0.055								4.6	1.75	1.75																0.21	0.068	0.068																			Y	2016ApJ...830...31B
KIC 8494142		1.42	0.058	0.058	1.84	0.043	0.043	0.028	0.0046	0.0046	0.27	0.01	0.01										4.06	0.018	0.018							4.5	0.32	0.32				0.18	0.067	0.067								2.8	0.52	0.52																0.1	0.051	0.051																			Y	2016ApJ...830...31B
KIC 8554498		1.39	0.067	0.067	1.86	0.043	0.043	0.031	0.0032	0.0032	0.272	0.0082	0.0082										4.04	0.015	0.015							4.1	0.2	0.2				0.09	0.06	0.06								3.7	0.79	0.79																0.14	0.079	0.079																			Y	2016ApJ...830...31B
KIC 8684730		1.44	0.03	0.03	1.9	0.11	0.11	0.041	0.0049	0.0049	0.277	0.0075	0.0075										4.06	0.046	0.046							4.1	0.53	0.53				0.24	0.065	0.065								3	0.38	0.38																0.29	0.094	0.094																			Y	2016ApJ...830...31B
KIC 8866102		1.26	1.26	1.26	1.36	0.024	0.024	0.021	0.0048	0.0048	0.28	0.013	0.013										4.27	0.014	0.014							2.8	0.16	0.16				0.4	0.11	0.11								1.9	0.71	0.71																0.08	0.07	0.07																			Y	2016ApJ...830...31B
KIC 9414417		1.36	0.054	0.054	1.9	0.032	0.032	0.018	0.0028	0.0028	0.264	0.0073	0.0073										4.016	0.0058	0.0058							5	0.32	0.32				0.09	0.03	0.03								3.1	0.31	0.31																0.2	0.1	0.1																			Y	2016ApJ...830...31B
KIC 9592705		1.45	0.038	0.038	2.06	0.035	0.035	0.029	0.0038	0.0038	0.27	0.01	0.01										3.973	0.0087	0.0087							5.7	0.37	0.37				0.05	0.026	0.026								3	0.38	0.38																0.12	0.056	0.056																			Y	2016ApJ...830...31B
KIC 9955598		0.93	0.028	0.028	0.9	0.013	0.013	0.023	0.0039	0.0039	0.27	0.011	0.011										4.494	0.0061	0.0061							0.66	0.041	0.041				0.37	0.035	0.035								7	0.98	0.98																0.2	0.13	0.13																			Y	2016ApJ...830...31B
KIC 10514430		1.13	0.053	0.053	1.62	0.026	0.026	0.021	0.0039	0.0039	0.277	0.0046	0.0046										4.08	0.014	0.014							2.9	0.17	0.17				0.06	0.022	0.022								6.5	0.89	0.89																0.3	0.097	0.097																			Y	2016ApJ...830...31B
KIC 10586004		1.31	0.078	0.078	1.71	0.07	0.07	0.038	0.0071	0.0071	0.274	0.0055	0.0055										4.09	0.041	0.041							3.1	0.27	0.27				0.12	0.09	0.09								4.9	1.39	1.39																0.2	0.13	0.13																			Y	2016ApJ...830...31B
KIC 10666592		1.5	0.023	0.023	1.98	0.018	0.018	0.03	0.0032	0.0032	0.3	0.013	0.013										4.02	0.0066	0.0066							5.7	0.33	0.33				0.15	0.036	0.036								2	0.24	0.24																0.06	0.043	0.043																			Y	2016ApJ...830...31B
KIC 10963065		1.09	0.031	0.031	1.24	0.015	0.015	0.014	0.0025	0.0025	0.264	0.0083	0.0083										4.292	0.007	0.007							2	0.1	0.1				0.16	0.054	0.054								4.4	0.58	0.58																0.05	0.027	0.027																			Y	2016ApJ...830...31B
KIC 11133306		1.11	0.044	0.044	1.21	0.019	0.019	0.021	0.004	0.004	0.272	0.0099	0.0099										4.319	0.0096	0.0096							1.7	0.11	0.11				0.22	0.079	0.079								4.1	0.84	0.84																0.04	0.033	0.033																			Y	2016ApJ...830...31B
KIC 11295426		1.11	0.033	0.033	1.26	0.016	0.016	0.025	0.0036	0.0036	0.27	0.01	0.01										4.283	0.0059	0.0059							1.65	0.095	0.095				0.09	0.036	0.036								6.2	0.78	0.78																0.05	0.035	0.035																			Y	2016ApJ...830...31B
KIC 11401755		1.15	0.039	0.039	1.69	0.026	0.026	0.015	0.0023	0.0023	0.271	0.0057	0.0057										4.043	0.0071	0.0071							3.4	0.19	0.19				0.037	0.0053	0.0053								5.6	0.63	0.63																0.33	0.071	0.071																			Y	2016ApJ...830...31B
KIC 11807274		1.32	0.079	0.079	1.57	0.038	0.038	0.024	0.0051	0.0051	0.276	0.0097	0.0097										4.17	0.024	0.024							3.5	0.22	0.22				0.3	0.11	0.11								2.8	1.05	1.05																0.11	0.066	0.066																			Y	2016ApJ...830...31B
KIC 11853905		1.22	0.055	0.055	1.62	0.03	0.03	0.029	0.005	0.005	0.272	0.0072	0.0072										4.11	0.011	0.011							2.7	0.16	0.16				0.04	0.02	0.02								5.7	0.78	0.78																0.18	0.086	0.086																			Y	2016ApJ...830...31B
KIC 11904151		0.93	0.033	0.033	1.07	0.019	0.019	0.016	0.003	0.003	0.265	0.0091	0.0091										4.348	0.0097	0.0097							1.09	0.06	0.06				0.08	0.037	0.037								9.6	1.43	1.43																0.05	0.029	0.029																			Y	2016ApJ...830...31B
KIC 8264293 		3.5						0.014												4.14784			4.352						2.1748						0.71			0.7031													0.22										0.027																										N	2022MNRAS.511.1529S
KIC 8264293 		3.55						0.014												4.14808			4.353						2.1747						0.71			0.7037													0.22										0.028																										N	2022MNRAS.511.1529S
KIC 8264293 		3.55						0.014												4.15144			4.357						2.1899						0.71			0.6996													0.2225352113										0.021																										N	2022MNRAS.511.1529S
KIC 8264293 		3.5						0.014												4.15087			4.358						2.1811						0.71			0.7048													0.2228571429										0.029																										N	2022MNRAS.511.1529S
KIC 8264293 		3.5						0.014												4.14808			4.353						2.1747						0.71			0.7036													0.22										0.028																										N	2022MNRAS.511.1529S
KIC 8264293 		3.55						0.0115												4.16587			4.377						2.2286						0.71			0.7037													0.2253521127										0.028																										N	2022MNRAS.511.1529S
KIC 8264293 		3.55						0.0115												4.16086			4.375						2.2105						0.72			0.7123													0.2253521127										0.028																										N	2022MNRAS.511.1529S
KIC 8264293 		3.55						0.0115												4.16098			4.375						2.2104						0.72			0.7126													0.2253521127										0.0275																										N	2022MNRAS.511.1529S
KIC 8264293 		3.55						0.0109												4.16417			4.379						2.219						0.72			0.7113													0.2225352113										0.0275																										N	2022MNRAS.511.1529S
KIC 8264293 		3.57						0.0109												4.16382			4.381						2.2184						0.725			0.717													0.2268907563										0.0275																										N	2022MNRAS.511.1529S
KIC 8264293 		3.54						0.0112												4.15823			4.372						2.2017						0.725			0.7148													0.2259887006										0.026																										N	2022MNRAS.511.1529S
NGC 6910-14		14.58	2.38	2.02													26400	400	790				3.714	0.212	0.233																			0.82							0.287	0.042	0.02																			0.1	0.4														N	2019A&A...632A..95M
NGC 6910-16		14.54	0.74	0.86													25800	900	1090				3.676	0.02	0.025																			0.81							0.257	0.046	0.047																			0	0.4														N	2019A&A...632A..95M
NGC 6910-27		12.75	2.35	1.85													25350	1240	750				3.827	0.131	0.191																			0.67							0.255	0.046	0.043																			0	0.4														N	2019A&A...632A..95M
NGC 6910-18		12.5	1.1	1.2													25030	940	470				3.815	0.095	0.098																			0.65							0.244	0.036	0.049																			0	0.4														N	2019A&A...632A..95M
NGC 6910-25		8.18	0.52	0.82													21620	600	1010				4.102	0.045	0.035																			0.31							0.253	0.009	0.007																			0	0.1														N	2019A&A...632A..95M
NGC 6910-41		8.01	0.17	0.19													21450	300	180				4.112	0.02	0.008																			0.3							0.253	0.007	0.013																			0	0.3														N	2019A&A...632A..95M
NGC 6910-34		7.8	0.56	0.32													21240	640	280				4.125	0.028	0.038																			0.28							0.26	0.014	0.014																			0	0.4														N	2019A&A...632A..95M
NGC 6910-38		5.63	0.27	0.33													17890	420	500				4.207	0.018	0.018																			0.14							0.251	0.006	0.007																			0	0.4														N	2019A&A...632A..95M
NGC 6910-36		5.01	0.19	0.25													16730	290	420				4.226	0.014	0.015																			0.11							0.244	0.005	0.006																			0	0.4														N	2019A&A...632A..95M
KIC 8324482		6.075	0.25	0.1375	3.059	0.065	0.085	0.004	0.001	0.002							21257	1225	808				4.2503	0.042	0.0271													0.5046	0.0074	0.0018					20.96	1.28	3.85				1.338	0.091	0.057	0.5175	0.0103	0.0048					0	0	0.00625											3.125	0.25	0.125	0.0172860847										N	2020ApJ...899...38W
HD 36999		3.6												13700									4.31						2.2	0.03	0.03														25																			0	0.01																						N	2020A&A...633A.122F
HD 61076		3.2						0.009						14900									4.42						2.23	0.04	0.04														2																			0.03																							N	2020A&A...633A.122F
HD 163285		3.8												1 500									4.26						2.26	0.02	0.02														40																			0.024	0.03																						N	2020A&A...633A.122F
HD 50230		6.2125			5.68			0.04125									14923						3.722										1440					0.306							61.6						0.165472837			0.09348591549							0.0175													3.8						0.044	0.007	0.007					N	2019ApJ...881...86W
HD 50230		6.1625			5.7			0.04									14907						3.716										1443					0.306							63.6						0.1663286004			0.09280701754							0.02													3.7						0.044	0.007	0.007					N	2019ApJ...881...86W
HD 50230		6.2125			5.75			0.04									14931						3.712										1477					0.297							62						0.1643460765			0.092							0.01875													3.7						0.044	0.007	0.007					N	2019ApJ...881...86W
HD 43317		5.8	0.2	0	3.39	0.04	#ERROR!										17822	333	46				4.14	0.02	0.01										0.71			0.54	0.02	0.01					28.4						0.229	0.004	0.006								0.004	0.002	0.012														1.113991398										N	2018A&A...616A.148B
V836 Cen	V836 Cen	9.35	0.35	0.15				0.0188									22392						3.9054						3.8568						0.7			0.353							16.276	0.276	1.724																			0.1	0.05	0.05																			N	2004A&A...415..251D
HD 129929	V836 Cen	9.23						0.012																											0.68			0.314																							0.0365													48													N	2019PASP..131j8001H
theta Oph Aa	tet Oph Aa	8.2	0.3	0.3				0.0138	0.0033	0.0033							22260	280	280				3.95	0.006	0.006										0.71555	0.00555	0.00555	0.38	0.02	0.02					18.02130253	1.711350838	1.711350838											0.09	0.03	0.03						0.44	0.07	0.07																			N	2007MNRAS.381.1482B
HD 886	gam Peg	6.43						0.012																											0.68			0.312																							0.0388													269													N	2019PASP..131j8001H
gamma Pegasi	gam Peg	7.968						0.0135												4.3134									3.6728						0.71																															0.25																					N	2013MNRAS.432..822W
HD 157056	tet Oph Aa	7.21						0.0132																											0.68			0.349																							0.0402														988												N	2019PASP..131j8001H
HD 29248	nu Eri	6.56						0.0195																											0.716			0.275																							0.0242													770													N	2019PASP..131j8001H
nu Eri	nu Eri	9.325	0.2384848004	0.2384848004				0.015875	0.001515544457	0.001515544457										4.33475	0.002277608395	0.002277608395							3.89	0.02121320344	0.02121320344																																			0.09575	0.06575855458	0.06575855458																			N	2017MNRAS.466.2284D
HD 29589		3.446545455	0.02084733964	0.02084733964	2.694636364	0.09370773979	0.09370773979	0.009	0.002	0.002										4.145963636	0.01438188714	0.01438188714	4.114272727	0.02959450474	0.02959450474				2.398336364	0.03049611817	0.03049611817				0.7	0.02	0	0.4334545455	0.04905166782	0.04905166782					125	9.62005481	9.62005481				0.1840262548	0.009328738186	0.009328738186																								0.3807272727	0.1013419871	0.1013419871								N	2022MNRAS.514.5640N
HD 46202	HD 46202	24.1	0.8	0.8				0.014	0.001	0.001							34800	780	780				3.93	0.03	0.03										0.715	0.033	0.033								4.3	0.5	0.5																			0.1	0.05	0.05															25.0	7.0E+00	7.00E+00		N	2011A&A...527A.112B
nu Eri	nu Eri	8.43			6.059			0.0115												4.3219			3.799						3.806						0.7										26.63																					0.21																					N	2004MNRAS.355..352A
HD 214993	12 Lac																																																																																						N	
12 Lac	12 Lac	12.14	1.490771612	1.490771612	8.4	0.2828427125	0.2828427125	0.015									23690	1269.015366	1269.015366				3.666	0.02154065923	0.02154065923				4.298	0.1231909088	0.1231909088				0.72		0.17	0.02828427125	0.02828427125	0.02828427125					16.6	4.409081537	4.409081537																									0	0.4														N	2009MNRAS.396.1460D
V2052 Oph	V2052 Oph	8.9	0.7	0.7				0.013	0.003	0.003							22500	1100	1100				3.95	0.02	0.02										0.71	0.03	0.03	0.29	0.04	0.04																		0.23	0.01	0.01						0.07	0.07	0.08												0.2748133811							N	2012MNRAS.427..483B
HD 180642	HD 180642	11.64	0.14	0.14	6.848	0.02712931993	0.02712931993	0.018	0	0							24724	187.2538384	187.2538384				3.8328	0.00213541565	0.00213541565							4.1966	0.01415061836	0.01415061836							0.3402605042	0.01696125178	0.01696125178		12.468	0.3503940639	0.3503940639																			0.05	0.05	0																				2011A&A...534A..98A
bet CMa	bet CMa	13.5	0.5	0.5	10.534	0.1537010085	0.1537010085	0.0198	0.00318747549	0.00318747549										4.3752	0.009108238029	0.009108238029							4.5022	0.04936557505	0.04936557505										0.1759640102	0.01297126657	0.01297126657		12.4	0.7	0.7																			0.2	0.05	0.05																				2006A&A...459..589M
HD 170580	HD 170580	8.2						0.019																																	0.03																																															2019A&A...624A..75A
KIC 10080943A		1.82						0.0125																														0.1408450704																							0.008																											2016A&A...592A.116S
KIC 10080943B		1.76						0.0125																														0.2676056338																							0.005																											2016A&A...592A.116S
HD 27463	HD 27463	2.4						0.0244									8800	100	100				3.89	0.05	0.05										0.7062			0.33			0.4672897196																				0.014																											2019MNRAS.490.2102K
HD 49434	HD 49434	1.75			2.57			0.01									7399						3.85									19.36													1169.08																0.01																											2017A&A...597A..29S
KIC 11145123	2MASS J19412534+4845150	1.35			2.5			0.01									6064						3.77									7.75													3219.02																0.03																											2017A&A...597A..29S
KIC 9244992		2.1			2.7			0.02									8150						3.89									31.25													690.94																0																											2017A&A...597A..29S
CoRoT 105733033	CoRoT 105733033	1.75			3.85			0.015									6169						3.5									19.77													1628.4																0.03																											2017A&A...597A..29S
CoRoT 100866999	CoRoT 100866999	1.55			1.94			0.02									6778						4.04									7.49													1298.32																0																											2017A&A...597A..29S
